Efficient Deterministic Preparation of Quantum States Using Decision Diagrams

Loading classical data into quantum registers is one of the most important primitives of quantum computing. While the complexity of preparing a generic quantum state is exponential in the number of qubits, in many practical tasks the state to prepare has a certain structure that allows for faster preparation. In this paper, we consider quantum states that can be efficiently represented by (reduced) decision diagrams, a versatile data structure for the representation and analysis of Boolean functions. We design an algorithm that utilises the structure of decision diagrams to prepare their associated quantum states. Our algorithm has a circuit complexity that is linear in the number of paths in the decision diagram. Numerical experiments show that our algorithm reduces the circuit complexity by up to 31.85% compared to the state-of-the-art algorithm, when preparing generic $n$-qubit states with different degrees of non-zero amplitudes. Additionally, for states with sparse decision diagrams, including the initial state of the quantum Byzantine agreement protocol, our algorithm reduces the number of CNOTs by 86.61% $\sim$ 99.9%.

==> pictures/exp_qc.tikz <==
%! \usetikzlibrary{decorations.pathreplacing,decorations.pathmorphing}
\begin{tikzpicture}[scale=1.160000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.500000) rectangle (170.000000, 67.500000);
% Drawing wires
% Line 5: a W {q_{A}: \left| 1 \right\rangle}
\draw[color=black] (0.000000,60.000000) -- (170.000000,60.000000);
\draw[color=black] (0.000000,60.000000) node[left] {${q_{A}: \left| 1 \right\rangle}$};
% Line 6: b W {q_{1}: \left| 0 \right\rangle}
\draw[color=black] (0.000000,45.000000) -- (170.000000,45.000000);
\draw[color=black] (0.000000,45.000000) node[left] {${q_{1}: \left| 0 \right\rangle}$};
% Line 7: c W {q_{2}: \left| 0 \right\rangle}
\draw[color=black] (0.000000,30.000000) -- (170.000000,30.000000);
\draw[color=black] (0.000000,30.000000) node[left] {${q_{2}: \left| 0 \right\rangle}$};
% Line 8: d W {q_{3}: \left| 0 \right\rangle}
\draw[color=black] (0.000000,15.000000) -- (170.000000,15.000000);
\draw[color=black] (0.000000,15.000000) node[left] {${q_{3}: \left| 0 \right\rangle}$};
% Line 9: e W {q_{4}: \left| 0 \right\rangle}
\draw[color=black] (0.000000,0.000000) -- (170.000000,0.000000);
\draw[color=black] (0.000000,0.000000) node[left] {${q_{4}: \left| 0 \right\rangle}$};
% Done with wires; drawing gates
% Line 13: b G: width=30 $\mathrm{G(\frac{1}{4})}$
\begin{scope}
\draw[fill=white] (19.000000, 45.000000) +(-45.000000:21.213203pt and 8.485281pt) -- +(45.000000:21.213203pt and 8.485281pt) -- +(135.000000:21.213203pt and 8.485281pt) -- +(225.000000:21.213203pt and 8.485281pt) -- cycle;
\clip (19.000000, 45.000000) +(-45.000000:21.213203pt and 8.485281pt) -- +(45.000000:21.213203pt and 8.485281pt) -- +(135.000000:21.213203pt and 8.485281pt) -- +(225.000000:21.213203pt and 8.485281pt) -- cycle;
\draw (19.000000, 45.000000) node {$\mathrm{G(\frac{1}{4})}$};
\end{scope}
% Line 14: c G: width=30 $\mathrm{G(\frac{2}{3})}$ b
\draw (57.000000,45.000000) -- (57.000000,30.000000);
\begin{scope}
\draw[fill=white] (57.000000, 30.000000) +(-45.000000:21.213203pt and 8.485281pt) -- +(45.000000:21.213203pt and 8.485281pt) -- +(135.000000:21.213203pt and 8.485281pt) -- +(225.000000:21.213203pt and 8.485281pt) -- cycle;
\clip (57.000000, 30.000000) +(-45.000000:21.213203pt and 8.485281pt) -- +(45.000000:21.213203pt and 8.485281pt) -- +(135.000000:21.213203pt and 8.485281pt) -- +(225.000000:21.213203pt and 8.485281pt) -- cycle;
\draw (57.000000, 30.000000) node {$\mathrm{G(\frac{2}{3})}$};
\end{scope}
\filldraw (57.000000, 45.000000) circle(1.500000pt);
% Line 15: +d c
\draw (83.000000,30.000000) -- (83.000000,15.000000);
\begin{scope}
\draw[fill=white] (83.000000, 15.000000) circle(3.000000pt);
\clip (83.000000, 15.000000) circle(3.000000pt);
\draw (80.000000, 15.000000) -- (86.000000, 15.000000);
\draw (83.000000, 12.000000) -- (83.000000, 18.000000);
\end{scope}
\filldraw (83.000000, 30.000000) circle(1.500000pt);
% Line 16: +a b c
\draw (97.000000,60.000000) -- (97.000000,30.000000);
\begin{scope}
\draw[fill=white] (97.000000, 60.000000) circle(3.000000pt);
\clip (97.000000, 60.000000) circle(3.000000pt);
\draw (94.000000, 60.000000) -- (100.000000, 60.000000);
\draw (97.000000, 57.000000) -- (97.000000, 63.000000);
\end{scope}
\filldraw (97.000000, 45.000000) circle(1.500000pt);
\filldraw (97.000000, 30.000000) circle(1.500000pt);
% Line 24: +e a b
\draw (111.000000,60.000000) -- (111.000000,0.000000);
\begin{scope}
\draw[fill=white] (111.000000, 0.000000) circle(3.000000pt);
\clip (111.000000, 0.000000) circle(3.000000pt);
\draw (108.000000, 0.000000) -- (114.000000, 0.000000);
\draw (111.000000, -3.000000) -- (111.000000, 3.000000);
\end{scope}
\filldraw (111.000000, 60.000000) circle(1.500000pt);
\filldraw (111.000000, 45.000000) circle(1.500000pt);
% Line 25: +a b -c
\draw (125.000000,60.000000) -- (125.000000,30.000000);
\begin{scope}
\draw[fill=white] (125.000000, 60.000000) circle(3.000000pt);
\clip (125.000000, 60.000000) circle(3.000000pt);
\draw (122.000000, 60.000000) -- (128.000000, 60.000000);
\draw (125.000000, 57.000000) -- (125.000000, 63.000000);
\end{scope}
\filldraw (125.000000, 45.000000) circle(1.500000pt);
\draw[fill=white] (125.000000, 30.000000) circle(2.250000pt);
% Line 31: d G: width=30 $\mathrm{G(\frac{1}{2})}$ a
\draw (151.000000,60.000000) -- (151.000000,15.000000);
\begin{scope}
\draw[fill=white] (151.000000, 15.000000) +(-45.000000:21.213203pt and 8.485281pt) -- +(45.000000:21.213203pt and 8.485281pt) -- +(135.000000:21.213203pt and 8.485281pt) -- +(225.000000:21.213203pt and 8.485281pt) -- cycle;
\clip (151.000000, 15.000000) +(-45.000000:21.213203pt and 8.485281pt) -- +(45.000000:21.213203pt and 8.485281pt) -- +(135.000000:21.213203pt and 8.485281pt) -- +(225.000000:21.213203pt and 8.485281pt) -- cycle;
\draw (151.000000, 15.000000) node {$\mathrm{G(\frac{1}{2})}$};
\end{scope}
\filldraw (151.000000, 60.000000) circle(1.500000pt);
% Done with gates; drawing ending labels
% Done with ending labels; drawing cut lines and comments
% Line 20: a b c d e @ 0 3 color=red style=dotted, very_thick
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (2.000000,67.500000) rectangle (102.000000,-7.500000);
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (2.000000,67.500000) rectangle (102.000000,-7.500000);
% Line 21: @ 0 3 % $p_1\{s_1\}$
\draw[decorate,decoration={brace,amplitude = 4.000000pt},very thick] (2.000000,67.500000) -- (102.000000,67.500000);
\draw (52.000000, 71.500000) node[text width=144pt,above,text centered] {$p_1\{s_1\}$};
% Line 28: a b c d e @ 4 5 color=red style=dotted, very_thick
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (106.000000,67.500000) rectangle (130.000000,-7.500000);
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (106.000000,67.500000) rectangle (130.000000,-7.500000);
% Line 29: @ 4 5 % $p_2\{s_2\}$
\draw[decorate,decoration={brace,amplitude = 4.000000pt},very thick] (106.000000,67.500000) -- (130.000000,67.500000);
\draw (118.000000, 71.500000) node[text width=144pt,above,text centered] {$p_2\{s_2\}$};
% Line 33: a b c d e @ color=red style=dotted
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted] (134.000000,67.500000) rectangle (168.000000,-7.500000);
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted] (134.000000,67.500000) rectangle (168.000000,-7.500000);
% Line 34: @  % $p_3\{s_3, s_4\}$
\draw[decorate,decoration={brace,amplitude = 4.000000pt},very thick] (134.000000,67.500000) -- (168.000000,67.500000);
\draw (151.000000, 71.500000) node[text width=144pt,above,text centered] {$p_3\{s_3, s_4\}$};
% Done with comments
\end{tikzpicture}


==> pictures/mc_st.tikz <==
\begin{tikzpicture}[scale=1.160000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.500000) rectangle (28.000000, 67.500000);
% Drawing wires
% Line 5: a W {q_{1}}
\draw[color=black] (0.000000,60.000000) -- (28.000000,60.000000);
\draw[color=black] (0.000000,60.000000) node[left] {${q_{1}}$};
% Line 6: b W {q_{2}}
\draw[color=black] (0.000000,45.000000) -- (28.000000,45.000000);
\draw[color=black] (0.000000,45.000000) node[left] {${q_{2}}$};
% Line 7: ...c W ... {}
\draw[color=black] (0.000000,30.000000) node[anchor=mid east] {$\vdots$};
% Line 8: d W {q_{n-1}}
\draw[color=black] (0.000000,15.000000) -- (28.000000,15.000000);
\draw[color=black] (0.000000,15.000000) node[left] {${q_{n-1}}$};
% Line 9: e W {q_{n}}
\draw[color=black] (0.000000,0.000000) -- (28.000000,0.000000);
\draw[color=black] (0.000000,0.000000) node[left] {${q_{n}}$};
% Done with wires; drawing gates
% Line 11: e G: width=20 {U} a b d
\draw (14.000000,60.000000) -- (14.000000,0.000000);
\begin{scope}
\draw[fill=white] (14.000000, -0.000000) +(-45.000000:14.142136pt and 8.485281pt) -- +(45.000000:14.142136pt and 8.485281pt) -- +(135.000000:14.142136pt and 8.485281pt) -- +(225.000000:14.142136pt and 8.485281pt) -- cycle;
\clip (14.000000, -0.000000) +(-45.000000:14.142136pt and 8.485281pt) -- +(45.000000:14.142136pt and 8.485281pt) -- +(135.000000:14.142136pt and 8.485281pt) -- +(225.000000:14.142136pt and 8.485281pt) -- cycle;
\draw (14.000000, -0.000000) node {{U}};
\end{scope}
\filldraw (14.000000, 60.000000) circle(1.500000pt);
\filldraw (14.000000, 45.000000) circle(1.500000pt);
\filldraw (14.000000, 15.000000) circle(1.500000pt);
% Done with gates; drawing ending labels
\draw[color=black] (28.000000,30.000000) node[right] {${}$};
% Done with ending labels; drawing cut lines and comments
% Done with comments
\end{tikzpicture}


==> pictures/sparseQSP_general_idea.tikz <==
%! \usetikzlibrary{decorations.pathreplacing,decorations.pathmorphing}
\begin{tikzpicture}[scale=1.350000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.500000) rectangle (254.000000, 67.500000);
% Drawing wires
% Line 5: a W {q_{A}: \left| 1 \right\rangle}
\draw[color=black] (0.000000,60.000000) -- (254.000000,60.000000);
\draw[color=black] (0.000000,60.000000) node[left] {${q_{A}: \left| 1 \right\rangle}$};
% Line 6: b W {q_{1}: \left| 0 \right\rangle}
\draw[color=black] (0.000000,45.000000) -- (254.000000,45.000000);
\draw[color=black] (0.000000,45.000000) node[left] {${q_{1}: \left| 0 \right\rangle}$};
% Line 7: c W {q_{2}: \left| 0 \right\rangle}
\draw[color=black] (0.000000,30.000000) -- (254.000000,30.000000);
\draw[color=black] (0.000000,30.000000) node[left] {${q_{2}: \left| 0 \right\rangle}$};
% Line 8: ...d W ... {}
\draw[color=black] (0.000000,15.000000) node[anchor=mid east] {$\vdots$};
% Line 9: e W {q_{n}: \left| 0 \right\rangle}
\draw[color=black] (0.000000,0.000000) -- (254.000000,0.000000);
\draw[color=black] (0.000000,0.000000) node[left] {${q_{n}: \left| 0 \right\rangle}$};
% Done with wires; drawing gates
% Line 10: b c  e G:width=50 $\mathrm{QSP(DD_S)}$
\draw (31.000000,45.000000) -- (31.000000,0.000000);
\begin{scope}
\draw[fill=white] (31.000000, 22.500000) +(-45.000000:35.355339pt and 40.305087pt) -- +(45.000000:35.355339pt and 40.305087pt) -- +(135.000000:35.355339pt and 40.305087pt) -- +(225.000000:35.355339pt and 40.305087pt) -- cycle;
\clip (31.000000, 22.500000) +(-45.000000:35.355339pt and 40.305087pt) -- +(45.000000:35.355339pt and 40.305087pt) -- +(135.000000:35.355339pt and 40.305087pt) -- +(225.000000:35.355339pt and 40.305087pt) -- cycle;
\draw (31.000000, 22.500000) node {$\mathrm{QSP(DD_S)}$};
\end{scope}
% Line 13: =
\draw[fill=white,color=white] (68.000000, -6.000000) rectangle (83.000000, 66.000000);
\draw (75.500000, 30.000000) node {$=$};
% Line 15: b c e G: width=30 \rotatebox{90}{$\mathrm{Preparation(p_1)}$} a
\draw (110.000000,60.000000) -- (110.000000,0.000000);
\begin{scope}
\draw[fill=white] (110.000000, 22.500000) +(-45.000000:21.213203pt and 40.305087pt) -- +(45.000000:21.213203pt and 40.305087pt) -- +(135.000000:21.213203pt and 40.305087pt) -- +(225.000000:21.213203pt and 40.305087pt) -- cycle;
\clip (110.000000, 22.500000) +(-45.000000:21.213203pt and 40.305087pt) -- +(45.000000:21.213203pt and 40.305087pt) -- +(135.000000:21.213203pt and 40.305087pt) -- +(225.000000:21.213203pt and 40.305087pt) -- cycle;
\draw (110.000000, 22.500000) node {\rotatebox{90}{$\mathrm{Preparation(p_1)}$}};
\end{scope}
\filldraw (110.000000, 60.000000) circle(1.500000pt);
% Line 16: b c e G: width=15 \rotatebox{90}{$\mathrm{Computing(q_A)}$} +a
\draw (144.500000,60.000000) -- (144.500000,0.000000);
\begin{scope}
\draw[fill=white] (144.500000, 22.500000) +(-45.000000:10.606602pt and 40.305087pt) -- +(45.000000:10.606602pt and 40.305087pt) -- +(135.000000:10.606602pt and 40.305087pt) -- +(225.000000:10.606602pt and 40.305087pt) -- cycle;
\clip (144.500000, 22.500000) +(-45.000000:10.606602pt and 40.305087pt) -- +(45.000000:10.606602pt and 40.305087pt) -- +(135.000000:10.606602pt and 40.305087pt) -- +(225.000000:10.606602pt and 40.305087pt) -- cycle;
\draw (144.500000, 22.500000) node {\rotatebox{90}{$\mathrm{Computing(q_A)}$}};
\end{scope}
\begin{scope}
\draw[fill=white] (144.500000, 60.000000) circle(3.000000pt);
\clip (144.500000, 60.000000) circle(3.000000pt);
\draw (141.500000, 60.000000) -- (147.500000, 60.000000);
\draw (144.500000, 57.000000) -- (144.500000, 63.000000);
\end{scope}
% Line 20: LABEL {\cdots} {\cdots} {\cdots} {\cdots} {\cdots}
\draw[color=black] (171.500000, 60.000000) node [fill=white] {${\cdots}$};
\draw[color=black] (171.500000, 45.000000) node [fill=white] {${\cdots}$};
\draw[color=black] (171.500000, 30.000000) node [fill=white] {${\cdots}$};
\draw[color=black] (171.500000, 0.000000) node [fill=white] {${\cdots}$};
% Line 22: b c e G: width=30 \rotatebox{90}{$\mathrm{Preparation(p_k)}$} a
\draw (206.000000,60.000000) -- (206.000000,0.000000);
\begin{scope}
\draw[fill=white] (206.000000, 22.500000) +(-45.000000:21.213203pt and 40.305087pt) -- +(45.000000:21.213203pt and 40.305087pt) -- +(135.000000:21.213203pt and 40.305087pt) -- +(225.000000:21.213203pt and 40.305087pt) -- cycle;
\clip (206.000000, 22.500000) +(-45.000000:21.213203pt and 40.305087pt) -- +(45.000000:21.213203pt and 40.305087pt) -- +(135.000000:21.213203pt and 40.305087pt) -- +(225.000000:21.213203pt and 40.305087pt) -- cycle;
\draw (206.000000, 22.500000) node {\rotatebox{90}{$\mathrm{Preparation(p_k)}$}};
\end{scope}
\filldraw (206.000000, 60.000000) circle(1.500000pt);
% Line 23: b c e G: width=15 \rotatebox{90}{$\mathrm{Computing(q_A)}$} +a
\draw (240.500000,60.000000) -- (240.500000,0.000000);
\begin{scope}
\draw[fill=white] (240.500000, 22.500000) +(-45.000000:10.606602pt and 40.305087pt) -- +(45.000000:10.606602pt and 40.305087pt) -- +(135.000000:10.606602pt and 40.305087pt) -- +(225.000000:10.606602pt and 40.305087pt) -- cycle;
\clip (240.500000, 22.500000) +(-45.000000:10.606602pt and 40.305087pt) -- +(45.000000:10.606602pt and 40.305087pt) -- +(135.000000:10.606602pt and 40.305087pt) -- +(225.000000:10.606602pt and 40.305087pt) -- cycle;
\draw (240.500000, 22.500000) node {\rotatebox{90}{$\mathrm{Computing(q_A)}$}};
\end{scope}
\begin{scope}
\draw[fill=white] (240.500000, 60.000000) circle(3.000000pt);
\clip (240.500000, 60.000000) circle(3.000000pt);
\draw (237.500000, 60.000000) -- (243.500000, 60.000000);
\draw (240.500000, 57.000000) -- (240.500000, 63.000000);
\end{scope}
% Done with gates; drawing ending labels
%   Deferring wire label at (254.000000,45.000000)
\draw[color=black] (254.000000,15.000000) node[right] {${}$};
\filldraw[color=white,fill=white] (254.000000,-3.750000) rectangle (258.000000,48.750000);
\draw[decorate,decoration={brace,mirror,amplitude = 4.000000pt},very thick] (254.000000,-3.750000) -- (254.000000,48.750000);
\draw[color=black] (258.000000,22.500000) node[right] {${\left| {\varphi} \right\rangle}$};
% Done with ending labels; drawing cut lines and comments
% Line 18: a b c e @ 2 3 color=red style=dotted, very_thick
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (92.000000,67.500000) rectangle (155.000000,-7.500000);
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (92.000000,67.500000) rectangle (155.000000,-7.500000);
% Line 19: @ 2 3 % $p_1$
\draw[decorate,decoration={brace,amplitude = 4.000000pt},very thick] (92.000000,67.500000) -- (155.000000,67.500000);
\draw (123.500000, 71.500000) node[text width=144pt,above,text centered] {$p_1$};
% Line 25: a b c e @ 5 6 color=red style=dotted, very_thick
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (188.000000,67.500000) rectangle (251.000000,-7.500000);
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (188.000000,67.500000) rectangle (251.000000,-7.500000);
% Line 26: @ 5 6 % $p_k$
\draw[decorate,decoration={brace,amplitude = 4.000000pt},very thick] (188.000000,67.500000) -- (251.000000,67.500000);
\draw (219.500000, 71.500000) node[text width=144pt,above,text centered] {$p_k$};
% Done with comments
\end{tikzpicture}


==> sparse_QSP 2/pictures/exp_qc.tikz <==
%! \usetikzlibrary{decorations.pathreplacing,decorations.pathmorphing}
\begin{tikzpicture}[scale=1.160000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.500000) rectangle (170.000000, 67.500000);
% Drawing wires
% Line 5: a W {q_{A}: \left| 1 \right\rangle}
\draw[color=black] (0.000000,60.000000) -- (170.000000,60.000000);
\draw[color=black] (0.000000,60.000000) node[left] {${q_{A}: \left| 1 \right\rangle}$};
% Line 6: b W {q_{1}: \left| 0 \right\rangle}
\draw[color=black] (0.000000,45.000000) -- (170.000000,45.000000);
\draw[color=black] (0.000000,45.000000) node[left] {${q_{1}: \left| 0 \right\rangle}$};
% Line 7: c W {q_{2}: \left| 0 \right\rangle}
\draw[color=black] (0.000000,30.000000) -- (170.000000,30.000000);
\draw[color=black] (0.000000,30.000000) node[left] {${q_{2}: \left| 0 \right\rangle}$};
% Line 8: d W {q_{3}: \left| 0 \right\rangle}
\draw[color=black] (0.000000,15.000000) -- (170.000000,15.000000);
\draw[color=black] (0.000000,15.000000) node[left] {${q_{3}: \left| 0 \right\rangle}$};
% Line 9: e W {q_{4}: \left| 0 \right\rangle}
\draw[color=black] (0.000000,0.000000) -- (170.000000,0.000000);
\draw[color=black] (0.000000,0.000000) node[left] {${q_{4}: \left| 0 \right\rangle}$};
% Done with wires; drawing gates
% Line 13: b G: width=30 $\mathrm{G(\frac{1}{4})}$
\begin{scope}
\draw[fill=white] (19.000000, 45.000000) +(-45.000000:21.213203pt and 8.485281pt) -- +(45.000000:21.213203pt and 8.485281pt) -- +(135.000000:21.213203pt and 8.485281pt) -- +(225.000000:21.213203pt and 8.485281pt) -- cycle;
\clip (19.000000, 45.000000) +(-45.000000:21.213203pt and 8.485281pt) -- +(45.000000:21.213203pt and 8.485281pt) -- +(135.000000:21.213203pt and 8.485281pt) -- +(225.000000:21.213203pt and 8.485281pt) -- cycle;
\draw (19.000000, 45.000000) node {$\mathrm{G(\frac{1}{4})}$};
\end{scope}
% Line 14: c G: width=30 $\mathrm{G(\frac{2}{3})}$ b
\draw (57.000000,45.000000) -- (57.000000,30.000000);
\begin{scope}
\draw[fill=white] (57.000000, 30.000000) +(-45.000000:21.213203pt and 8.485281pt) -- +(45.000000:21.213203pt and 8.485281pt) -- +(135.000000:21.213203pt and 8.485281pt) -- +(225.000000:21.213203pt and 8.485281pt) -- cycle;
\clip (57.000000, 30.000000) +(-45.000000:21.213203pt and 8.485281pt) -- +(45.000000:21.213203pt and 8.485281pt) -- +(135.000000:21.213203pt and 8.485281pt) -- +(225.000000:21.213203pt and 8.485281pt) -- cycle;
\draw (57.000000, 30.000000) node {$\mathrm{G(\frac{2}{3})}$};
\end{scope}
\filldraw (57.000000, 45.000000) circle(1.500000pt);
% Line 15: +d c
\draw (83.000000,30.000000) -- (83.000000,15.000000);
\begin{scope}
\draw[fill=white] (83.000000, 15.000000) circle(3.000000pt);
\clip (83.000000, 15.000000) circle(3.000000pt);
\draw (80.000000, 15.000000) -- (86.000000, 15.000000);
\draw (83.000000, 12.000000) -- (83.000000, 18.000000);
\end{scope}
\filldraw (83.000000, 30.000000) circle(1.500000pt);
% Line 16: +a b c
\draw (97.000000,60.000000) -- (97.000000,30.000000);
\begin{scope}
\draw[fill=white] (97.000000, 60.000000) circle(3.000000pt);
\clip (97.000000, 60.000000) circle(3.000000pt);
\draw (94.000000, 60.000000) -- (100.000000, 60.000000);
\draw (97.000000, 57.000000) -- (97.000000, 63.000000);
\end{scope}
\filldraw (97.000000, 45.000000) circle(1.500000pt);
\filldraw (97.000000, 30.000000) circle(1.500000pt);
% Line 24: +e a b
\draw (111.000000,60.000000) -- (111.000000,0.000000);
\begin{scope}
\draw[fill=white] (111.000000, 0.000000) circle(3.000000pt);
\clip (111.000000, 0.000000) circle(3.000000pt);
\draw (108.000000, 0.000000) -- (114.000000, 0.000000);
\draw (111.000000, -3.000000) -- (111.000000, 3.000000);
\end{scope}
\filldraw (111.000000, 60.000000) circle(1.500000pt);
\filldraw (111.000000, 45.000000) circle(1.500000pt);
% Line 25: +a b -c
\draw (125.000000,60.000000) -- (125.000000,30.000000);
\begin{scope}
\draw[fill=white] (125.000000, 60.000000) circle(3.000000pt);
\clip (125.000000, 60.000000) circle(3.000000pt);
\draw (122.000000, 60.000000) -- (128.000000, 60.000000);
\draw (125.000000, 57.000000) -- (125.000000, 63.000000);
\end{scope}
\filldraw (125.000000, 45.000000) circle(1.500000pt);
\draw[fill=white] (125.000000, 30.000000) circle(2.250000pt);
% Line 31: d G: width=30 $\mathrm{G(\frac{1}{2})}$ a
\draw (151.000000,60.000000) -- (151.000000,15.000000);
\begin{scope}
\draw[fill=white] (151.000000, 15.000000) +(-45.000000:21.213203pt and 8.485281pt) -- +(45.000000:21.213203pt and 8.485281pt) -- +(135.000000:21.213203pt and 8.485281pt) -- +(225.000000:21.213203pt and 8.485281pt) -- cycle;
\clip (151.000000, 15.000000) +(-45.000000:21.213203pt and 8.485281pt) -- +(45.000000:21.213203pt and 8.485281pt) -- +(135.000000:21.213203pt and 8.485281pt) -- +(225.000000:21.213203pt and 8.485281pt) -- cycle;
\draw (151.000000, 15.000000) node {$\mathrm{G(\frac{1}{2})}$};
\end{scope}
\filldraw (151.000000, 60.000000) circle(1.500000pt);
% Done with gates; drawing ending labels
% Done with ending labels; drawing cut lines and comments
% Line 20: a b c d e @ 0 3 color=red style=dotted, very_thick
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (2.000000,67.500000) rectangle (102.000000,-7.500000);
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (2.000000,67.500000) rectangle (102.000000,-7.500000);
% Line 21: @ 0 3 % $p_1\{s_1\}$
\draw[decorate,decoration={brace,amplitude = 4.000000pt},very thick] (2.000000,67.500000) -- (102.000000,67.500000);
\draw (52.000000, 71.500000) node[text width=144pt,above,text centered] {$p_1\{s_1\}$};
% Line 28: a b c d e @ 4 5 color=red style=dotted, very_thick
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (106.000000,67.500000) rectangle (130.000000,-7.500000);
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (106.000000,67.500000) rectangle (130.000000,-7.500000);
% Line 29: @ 4 5 % $p_2\{s_2\}$
\draw[decorate,decoration={brace,amplitude = 4.000000pt},very thick] (106.000000,67.500000) -- (130.000000,67.500000);
\draw (118.000000, 71.500000) node[text width=144pt,above,text centered] {$p_2\{s_2\}$};
% Line 33: a b c d e @ color=red style=dotted
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted] (134.000000,67.500000) rectangle (168.000000,-7.500000);
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted] (134.000000,67.500000) rectangle (168.000000,-7.500000);
% Line 34: @  % $p_3\{s_3, s_4\}$
\draw[decorate,decoration={brace,amplitude = 4.000000pt},very thick] (134.000000,67.500000) -- (168.000000,67.500000);
\draw (151.000000, 71.500000) node[text width=144pt,above,text centered] {$p_3\{s_3, s_4\}$};
% Done with comments
\end{tikzpicture}


==> sparse_QSP 2/pictures/mc_st.tikz <==
\begin{tikzpicture}[scale=1.160000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.500000) rectangle (28.000000, 67.500000);
% Drawing wires
% Line 5: a W {q_{1}}
\draw[color=black] (0.000000,60.000000) -- (28.000000,60.000000);
\draw[color=black] (0.000000,60.000000) node[left] {${q_{1}}$};
% Line 6: b W {q_{2}}
\draw[color=black] (0.000000,45.000000) -- (28.000000,45.000000);
\draw[color=black] (0.000000,45.000000) node[left] {${q_{2}}$};
% Line 7: ...c W ... {}
\draw[color=black] (0.000000,30.000000) node[anchor=mid east] {$\vdots$};
% Line 8: d W {q_{n-1}}
\draw[color=black] (0.000000,15.000000) -- (28.000000,15.000000);
\draw[color=black] (0.000000,15.000000) node[left] {${q_{n-1}}$};
% Line 9: e W {q_{n}}
\draw[color=black] (0.000000,0.000000) -- (28.000000,0.000000);
\draw[color=black] (0.000000,0.000000) node[left] {${q_{n}}$};
% Done with wires; drawing gates
% Line 11: e G: width=20 {U} a b d
\draw (14.000000,60.000000) -- (14.000000,0.000000);
\begin{scope}
\draw[fill=white] (14.000000, -0.000000) +(-45.000000:14.142136pt and 8.485281pt) -- +(45.000000:14.142136pt and 8.485281pt) -- +(135.000000:14.142136pt and 8.485281pt) -- +(225.000000:14.142136pt and 8.485281pt) -- cycle;
\clip (14.000000, -0.000000) +(-45.000000:14.142136pt and 8.485281pt) -- +(45.000000:14.142136pt and 8.485281pt) -- +(135.000000:14.142136pt and 8.485281pt) -- +(225.000000:14.142136pt and 8.485281pt) -- cycle;
\draw (14.000000, -0.000000) node {{U}};
\end{scope}
\filldraw (14.000000, 60.000000) circle(1.500000pt);
\filldraw (14.000000, 45.000000) circle(1.500000pt);
\filldraw (14.000000, 15.000000) circle(1.500000pt);
% Done with gates; drawing ending labels
\draw[color=black] (28.000000,30.000000) node[right] {${}$};
% Done with ending labels; drawing cut lines and comments
% Done with comments
\end{tikzpicture}


==> sparse_QSP 2/pictures/sparseQSP_general_idea.tikz <==
%! \usetikzlibrary{decorations.pathreplacing,decorations.pathmorphing}
\begin{tikzpicture}[scale=1.350000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.500000) rectangle (254.000000, 67.500000);
% Drawing wires
% Line 5: a W {q_{A}: \left| 1 \right\rangle}
\draw[color=black] (0.000000,60.000000) -- (254.000000,60.000000);
\draw[color=black] (0.000000,60.000000) node[left] {${q_{A}: \left| 1 \right\rangle}$};
% Line 6: b W {q_{1}: \left| 0 \right\rangle}
\draw[color=black] (0.000000,45.000000) -- (254.000000,45.000000);
\draw[color=black] (0.000000,45.000000) node[left] {${q_{1}: \left| 0 \right\rangle}$};
% Line 7: c W {q_{2}: \left| 0 \right\rangle}
\draw[color=black] (0.000000,30.000000) -- (254.000000,30.000000);
\draw[color=black] (0.000000,30.000000) node[left] {${q_{2}: \left| 0 \right\rangle}$};
% Line 8: ...d W ... {}
\draw[color=black] (0.000000,15.000000) node[anchor=mid east] {$\vdots$};
% Line 9: e W {q_{n}: \left| 0 \right\rangle}
\draw[color=black] (0.000000,0.000000) -- (254.000000,0.000000);
\draw[color=black] (0.000000,0.000000) node[left] {${q_{n}: \left| 0 \right\rangle}$};
% Done with wires; drawing gates
% Line 10: b c  e G:width=50 $\mathrm{QSP(DD_S)}$
\draw (31.000000,45.000000) -- (31.000000,0.000000);
\begin{scope}
\draw[fill=white] (31.000000, 22.500000) +(-45.000000:35.355339pt and 40.305087pt) -- +(45.000000:35.355339pt and 40.305087pt) -- +(135.000000:35.355339pt and 40.305087pt) -- +(225.000000:35.355339pt and 40.305087pt) -- cycle;
\clip (31.000000, 22.500000) +(-45.000000:35.355339pt and 40.305087pt) -- +(45.000000:35.355339pt and 40.305087pt) -- +(135.000000:35.355339pt and 40.305087pt) -- +(225.000000:35.355339pt and 40.305087pt) -- cycle;
\draw (31.000000, 22.500000) node {$\mathrm{QSP(DD_S)}$};
\end{scope}
% Line 13: =
\draw[fill=white,color=white] (68.000000, -6.000000) rectangle (83.000000, 66.000000);
\draw (75.500000, 30.000000) node {$=$};
% Line 15: b c e G: width=30 \rotatebox{90}{$\mathrm{Preparation(p_1)}$} a
\draw (110.000000,60.000000) -- (110.000000,0.000000);
\begin{scope}
\draw[fill=white] (110.000000, 22.500000) +(-45.000000:21.213203pt and 40.305087pt) -- +(45.000000:21.213203pt and 40.305087pt) -- +(135.000000:21.213203pt and 40.305087pt) -- +(225.000000:21.213203pt and 40.305087pt) -- cycle;
\clip (110.000000, 22.500000) +(-45.000000:21.213203pt and 40.305087pt) -- +(45.000000:21.213203pt and 40.305087pt) -- +(135.000000:21.213203pt and 40.305087pt) -- +(225.000000:21.213203pt and 40.305087pt) -- cycle;
\draw (110.000000, 22.500000) node {\rotatebox{90}{$\mathrm{Preparation(p_1)}$}};
\end{scope}
\filldraw (110.000000, 60.000000) circle(1.500000pt);
% Line 16: b c e G: width=15 \rotatebox{90}{$\mathrm{Computing(q_A)}$} +a
\draw (144.500000,60.000000) -- (144.500000,0.000000);
\begin{scope}
\draw[fill=white] (144.500000, 22.500000) +(-45.000000:10.606602pt and 40.305087pt) -- +(45.000000:10.606602pt and 40.305087pt) -- +(135.000000:10.606602pt and 40.305087pt) -- +(225.000000:10.606602pt and 40.305087pt) -- cycle;
\clip (144.500000, 22.500000) +(-45.000000:10.606602pt and 40.305087pt) -- +(45.000000:10.606602pt and 40.305087pt) -- +(135.000000:10.606602pt and 40.305087pt) -- +(225.000000:10.606602pt and 40.305087pt) -- cycle;
\draw (144.500000, 22.500000) node {\rotatebox{90}{$\mathrm{Computing(q_A)}$}};
\end{scope}
\begin{scope}
\draw[fill=white] (144.500000, 60.000000) circle(3.000000pt);
\clip (144.500000, 60.000000) circle(3.000000pt);
\draw (141.500000, 60.000000) -- (147.500000, 60.000000);
\draw (144.500000, 57.000000) -- (144.500000, 63.000000);
\end{scope}
% Line 20: LABEL {\cdots} {\cdots} {\cdots} {\cdots} {\cdots}
\draw[color=black] (171.500000, 60.000000) node [fill=white] {${\cdots}$};
\draw[color=black] (171.500000, 45.000000) node [fill=white] {${\cdots}$};
\draw[color=black] (171.500000, 30.000000) node [fill=white] {${\cdots}$};
\draw[color=black] (171.500000, 0.000000) node [fill=white] {${\cdots}$};
% Line 22: b c e G: width=30 \rotatebox{90}{$\mathrm{Preparation(p_k)}$} a
\draw (206.000000,60.000000) -- (206.000000,0.000000);
\begin{scope}
\draw[fill=white] (206.000000, 22.500000) +(-45.000000:21.213203pt and 40.305087pt) -- +(45.000000:21.213203pt and 40.305087pt) -- +(135.000000:21.213203pt and 40.305087pt) -- +(225.000000:21.213203pt and 40.305087pt) -- cycle;
\clip (206.000000, 22.500000) +(-45.000000:21.213203pt and 40.305087pt) -- +(45.000000:21.213203pt and 40.305087pt) -- +(135.000000:21.213203pt and 40.305087pt) -- +(225.000000:21.213203pt and 40.305087pt) -- cycle;
\draw (206.000000, 22.500000) node {\rotatebox{90}{$\mathrm{Preparation(p_k)}$}};
\end{scope}
\filldraw (206.000000, 60.000000) circle(1.500000pt);
% Line 23: b c e G: width=15 \rotatebox{90}{$\mathrm{Computing(q_A)}$} +a
\draw (240.500000,60.000000) -- (240.500000,0.000000);
\begin{scope}
\draw[fill=white] (240.500000, 22.500000) +(-45.000000:10.606602pt and 40.305087pt) -- +(45.000000:10.606602pt and 40.305087pt) -- +(135.000000:10.606602pt and 40.305087pt) -- +(225.000000:10.606602pt and 40.305087pt) -- cycle;
\clip (240.500000, 22.500000) +(-45.000000:10.606602pt and 40.305087pt) -- +(45.000000:10.606602pt and 40.305087pt) -- +(135.000000:10.606602pt and 40.305087pt) -- +(225.000000:10.606602pt and 40.305087pt) -- cycle;
\draw (240.500000, 22.500000) node {\rotatebox{90}{$\mathrm{Computing(q_A)}$}};
\end{scope}
\begin{scope}
\draw[fill=white] (240.500000, 60.000000) circle(3.000000pt);
\clip (240.500000, 60.000000) circle(3.000000pt);
\draw (237.500000, 60.000000) -- (243.500000, 60.000000);
\draw (240.500000, 57.000000) -- (240.500000, 63.000000);
\end{scope}
% Done with gates; drawing ending labels
%   Deferring wire label at (254.000000,45.000000)
\draw[color=black] (254.000000,15.000000) node[right] {${}$};
\filldraw[color=white,fill=white] (254.000000,-3.750000) rectangle (258.000000,48.750000);
\draw[decorate,decoration={brace,mirror,amplitude = 4.000000pt},very thick] (254.000000,-3.750000) -- (254.000000,48.750000);
\draw[color=black] (258.000000,22.500000) node[right] {${\left| {\varphi} \right\rangle}$};
% Done with ending labels; drawing cut lines and comments
% Line 18: a b c e @ 2 3 color=red style=dotted, very_thick
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (92.000000,67.500000) rectangle (155.000000,-7.500000);
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (92.000000,67.500000) rectangle (155.000000,-7.500000);
% Line 19: @ 2 3 % $p_1$
\draw[decorate,decoration={brace,amplitude = 4.000000pt},very thick] (92.000000,67.500000) -- (155.000000,67.500000);
\draw (123.500000, 71.500000) node[text width=144pt,above,text centered] {$p_1$};
% Line 25: a b c e @ 5 6 color=red style=dotted, very_thick
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (188.000000,67.500000) rectangle (251.000000,-7.500000);
\draw[draw opacity=1.000000,fill opacity=0.200000,color=red,dotted,] (188.000000,67.500000) rectangle (251.000000,-7.500000);
% Line 26: @ 5 6 % $p_k$
\draw[decorate,decoration={brace,amplitude = 4.000000pt},very thick] (188.000000,67.500000) -- (251.000000,67.500000);
\draw (219.500000, 71.500000) node[text width=144pt,above,text centered] {$p_k$};
% Done with comments
\end{tikzpicture}

